Exact relations between the conductivities and their connection to the chemical composition of QCD matter

We present exact relations between the diffusion coefficients or conductivities, $\kappa_{qq'}/T = \sigma_{qq'}$, of strongly-interacting matter. We show that once the diagonal entries are known in two different charge representations, the off-diagonal coefficients are functions of the diagonal entries once isospin symmetry applies. As an important example, we infer the conductivities on the basis of available calculations from lattice quantum chromodynamics (LQCD) and argue that these computations suffer under the approximations made to achieve them. Further, we argue that the representation of the conductivities w.r.t. to the conserved quark-flavors may deliver more insight into the chemical composition of strongly-interacting matter.

==> supplementary/org/DQPM/Soloveva_KappasJule_DQPM15_T_mu0.dat <==
#        T[GeV]       muB[GeV]      kBB/T^2       kQQ/T^2       kSS/T^2       kSB/T^2       kBS/T^2      kQS/T^2        kBQ/T^2       kBB2/T^2
       0.15800       0.00000       0.02601       0.00490       0.06992      -0.02331      -0.02331       0.00706       0.00041       0.02601
       0.16800       0.00000       0.03205       0.00602       0.08693      -0.02898      -0.02898       0.00878       0.00047       0.03205
       0.17800       0.00000       0.03885       0.00728       0.10620      -0.03540      -0.03540       0.01072       0.00052       0.03885
       0.18800       0.00000       0.04624       0.00866       0.12729      -0.04243      -0.04243       0.01285       0.00058       0.04624
       0.19800       0.00000       0.05403       0.01010       0.14966      -0.04989      -0.04989       0.01511       0.00063       0.05403
       0.20800       0.00000       0.06200       0.01158       0.17270      -0.05757      -0.05757       0.01743       0.00067       0.06200
       0.21800       0.00000       0.07014       0.01308       0.19631      -0.06544      -0.06544       0.01982       0.00071       0.07014
       0.22800       0.00000       0.07824       0.01458       0.21993      -0.07331      -0.07331       0.02220       0.00075       0.07824
       0.23800       0.00000       0.08620       0.01605       0.24325      -0.08108      -0.08108       0.02456       0.00078       0.08620
       0.24800       0.00000       0.09396       0.01748       0.26605      -0.08868      -0.08868       0.02686       0.00080       0.09396
       0.25800       0.00000       0.10146       0.01886       0.28817      -0.09606      -0.09606       0.02909       0.00082       0.10146
       0.26800       0.00000       0.10867       0.02019       0.30952      -0.10317      -0.10317       0.03125       0.00083       0.10867
       0.27800       0.00000       0.11559       0.02146       0.33005      -0.11002      -0.11002       0.03332       0.00084       0.11559
       0.28800       0.00000       0.12220       0.02268       0.34975      -0.11658      -0.11658       0.03531       0.00085       0.12220
       0.29800       0.00000       0.12853       0.02384       0.36863      -0.12288      -0.12288       0.03721       0.00086       0.12853
       0.30800       0.00000       0.13458       0.02495       0.38673      -0.12891      -0.12891       0.03904       0.00086       0.13458
       0.31800       0.00000       0.14043       0.02602       0.40423      -0.13474      -0.13474       0.04081       0.00086       0.14043
       0.32800       0.00000       0.14604       0.02705       0.42106      -0.14035      -0.14035       0.04251       0.00086       0.14604
       0.33800       0.00000       0.15138       0.02803       0.43712      -0.14571      -0.14571       0.04413       0.00086       0.15138
       0.34800       0.00000       0.15652       0.02897       0.45261      -0.15087      -0.15087       0.04569       0.00086       0.15652
       0.35800       0.00000       0.16149       0.02988       0.46758      -0.15586      -0.15586       0.04720       0.00085       0.16149
       0.36800       0.00000       0.16628       0.03076       0.48205      -0.16068      -0.16068       0.04866       0.00085       0.16628
       0.37800       0.00000       0.17095       0.03162       0.49614      -0.16538      -0.16538       0.05009       0.00084       0.17095
       0.38800       0.00000       0.17546       0.03244       0.50978      -0.16993      -0.16993       0.05146       0.00084       0.17546
       0.39800       0.00000       0.17986       0.03325       0.52309      -0.17436      -0.17436       0.05281       0.00083       0.17986
       0.40800       0.00000       0.18416       0.03404       0.53611      -0.17870      -0.17870       0.05412       0.00083       0.18416
       0.41800       0.00000       0.18840       0.03481       0.54894      -0.18298      -0.18298       0.05542       0.00082       0.18840
       0.42800       0.00000       0.19249       0.03556       0.56133      -0.18711      -0.18711       0.05667       0.00081       0.19249
       0.43800       0.00000       0.19649       0.03629       0.57344      -0.19115      -0.19115       0.05789       0.00081       0.19649
       0.44800       0.00000       0.20040       0.03701       0.58531      -0.19510      -0.19510       0.05909       0.00080       0.20040
       0.45800       0.00000       0.20425       0.03771       0.59698      -0.19899      -0.19899       0.06027       0.00080       0.20425
       0.46800       0.00000       0.20803       0.03840       0.60845      -0.20282      -0.20282       0.06143       0.00079       0.20803
       0.47800       0.00000       0.21179       0.03909       0.61985      -0.20662      -0.20662       0.06258       0.00078       0.21179
       0.48800       0.00000       0.21548       0.03977       0.63103      -0.21034      -0.21034       0.06371       0.00078       0.21548
       0.49800       0.00000       0.21909       0.04043       0.64198      -0.21399      -0.21399       0.06481       0.00077       0.21909
       0.50800       0.00000       0.22265       0.04108       0.65278      -0.21759      -0.21759       0.06590       0.00077       0.22265
       0.51800       0.00000       0.22615       0.04172       0.66343      -0.22114      -0.22114       0.06698       0.00076       0.22615
       0.52800       0.00000       0.22962       0.04235       0.67395      -0.22465      -0.22465       0.06804       0.00075       0.22962
       0.53800       0.00000       0.23309       0.04299       0.68446      -0.22815      -0.22815       0.06910       0.00075       0.23309
       0.54800       0.00000       0.23650       0.04361       0.69480      -0.23160      -0.23160       0.07014       0.00074       0.23649


==> supplementary/org/DQPM/fotakis_CE_DQPM_high_prec.dat <==
160	0.0326475	0.000435198	-0.0297686	0.000434844	0.00612095	0.00901549	-0.0297691	0.0090162	0.0893072
165	0.0354136	0.00045843	-0.0323822	0.000458274	0.00663538	0.00980745	-0.0323837	0.00980796	0.0971508
170	0.0394562	0.000500129	-0.0361565	0.00049947	0.00738962	0.0109517	-0.0361575	0.0109505	0.108474
175	0.0444648	0.000550422	-0.0408257	0.0005508	0.00832418	0.0123645	-0.0408242	0.0123652	0.122476
180	0.0474547	0.00056501	-0.0437189	0.000564733	0.0088766	0.0132408	-0.0437175	0.0132409	0.131157
185	0.0516388	0.000593068	-0.0477252	0.000592874	0.00965268	0.0144534	-0.047723	0.0144528	0.14317
190	0.0572781	0.000633093	-0.0530953	0.000633228	0.0106995	0.0160803	-0.0530969	0.0160812	0.159289
195	0.0604746	0.000637161	-0.0562674	0.000637382	0.0112871	0.0170411	-0.0562678	0.0170406	0.168802
200	0.0648052	0.000646568	-0.0605285	0.000647014	0.0120845	0.0183327	-0.0605309	0.0183326	0.181588
205	0.0707361	0.000668225	-0.066326	0.000667219	0.0131789	0.0200898	-0.0663269	0.0200881	0.198984
210	0.0741621	0.000662449	-0.0697856	0.000662645	0.0138059	0.0211356	-0.0697844	0.0211355	0.209355
215	0.0782054	0.000659981	-0.0738492	0.000661121	0.014547	0.0223646	-0.0738469	0.0223659	0.221542
220	0.0835314	0.000659667	-0.0791772	0.000660324	0.0155241	0.0239809	-0.0791779	0.0239805	0.237532
225	0.0875428	0.000677206	-0.0830681	0.000677051	0.0162648	0.0251576	-0.0830716	0.025158	0.249208
230	0.0916514	0.000710606	-0.0869487	0.000710088	0.0170286	0.0263336	-0.08695	0.0263338	0.260847
235	0.0969371	0.000765835	-0.0918836	0.00076415	0.0180149	0.02783	-0.0918862	0.0278284	0.275658
240	0.10144	0.000787334	-0.0962333	0.000786322	0.018847	0.0291458	-0.0962376	0.0291449	0.288705
245	0.105397	0.000787191	-0.1002	0.000786989	0.0195736	0.0303491	-0.100203	0.0303456	0.300604
250	0.110392	0.000792776	-0.105163	0.000791977	0.0204908	0.0318493	-0.10516	0.0318486	0.31548
255	0.115213	0.00080315	-0.10991	0.000803081	0.0213791	0.0332881	-0.109909	0.0332873	0.329726
260	0.119134	0.000824425	-0.113692	0.000824118	0.0221045	0.0344322	-0.113696	0.0344329	0.341078
265	0.123995	0.000853851	-0.118345	0.000854465	0.0230059	0.0358424	-0.118344	0.0358426	0.355041
270	0.128878	0.000882969	-0.123061	0.000882613	0.0239103	0.0372694	-0.12306	0.0372695	0.369175
275	0.131641	0.00086665	-0.125925	0.000865722	0.0244117	0.0381384	-0.125927	0.0381376	0.377778
280	0.135045	0.000852745	-0.129411	0.000853246	0.0250319	0.0391938	-0.129418	0.0391942	0.388235
285	0.139006	0.000843767	-0.133443	0.000844091	0.0257558	0.0404138	-0.133449	0.0404149	0.400339
290	0.142234	0.000859468	-0.136568	0.00086018	0.0263536	0.0413625	-0.136566	0.0413609	0.409701
295	0.146157	0.000880458	-0.140337	0.000879634	0.0270793	0.0425024	-0.140339	0.042502	0.421008
300	0.150892	0.000911376	-0.144863	0.000910894	0.0279572	0.0438731	-0.144865	0.0438727	0.434583
305	0.15368	0.000900257	-0.147754	0.000900788	0.0284656	0.0447487	-0.147752	0.044752	0.443264
310	0.156902	0.000885193	-0.151069	0.000883452	0.0290518	0.0457542	-0.151068	0.045755	0.453214
315	0.160777	0.00086746	-0.155045	0.000867644	0.029757	0.0469563	-0.155043	0.0469569	0.465134
320	0.163599	0.00086563	-0.15789	0.000865669	0.030275	0.0478207	-0.157891	0.0478185	0.473673
325	0.166505	0.000866013	-0.160777	0.000865197	0.0308086	0.0486974	-0.160785	0.0486954	0.482348
330	0.169975	0.000876253	-0.164175	0.000877327	0.0314471	0.0497183	-0.164175	0.0497211	0.492515
335	0.17307	0.00087925	-0.167259	0.000880393	0.0320153	0.0506575	-0.167252	0.0506557	0.50177
340	0.176122	0.000884535	-0.170312	0.00088295	0.0325771	0.051581	-0.170314	0.0515806	0.510934
345	0.179714	0.000889135	-0.173863	0.000890999	0.0332379	0.0526556	-0.173858	0.0526585	0.521592
350	0.182694	0.000884278	-0.176861	0.000884512	0.0337821	0.0535646	-0.176865	0.0535651	0.53059
355	0.184771	0.000862224	-0.179069	0.000862662	0.0341575	0.0542338	-0.17907	0.0542339	0.537216
360	0.187244	0.000846245	-0.181651	0.000845711	0.034606	0.0550152	-0.181652	0.0550141	0.544956
365	0.189938	0.000835888	-0.184422	0.000834521	0.035098	0.0558544	-0.184427	0.0558546	0.553279
370	0.192582	0.000836087	-0.18704	0.000836018	0.0355824	0.056648	-0.187034	0.0566474	0.561118
375	0.195679	0.000852407	-0.190064	0.000850437	0.0361551	0.0575631	-0.190061	0.0575622	0.570192
380	0.199062	0.000856033	-0.193396	0.000856763	0.0367773	0.0585756	-0.193403	0.0585746	0.580195
385	0.201816	0.000853531	-0.196174	0.00085361	0.0372829	0.0594142	-0.196175	0.0594163	0.58853
390	0.205009	0.000853196	-0.199383	0.000853292	0.0378681	0.0603862	-0.19938	0.0603871	0.598138
395	0.208695	0.000855469	-0.203053	0.000857184	0.0385456	0.0614965	-0.20306	0.0614987	0.609164
400	0.21004	0.000845077	-0.204479	0.000842649	0.0387875	0.0619326	-0.20449	0.0619292	0.613461
405	0.211709	0.000829288	-0.206222	0.000828415	0.0390887	0.0624569	-0.206225	0.0624545	0.618666
410	0.213659	0.0008277	-0.208197	0.000825638	0.0394461	0.0630572	-0.208199	0.0630524	0.624588
415	0.215895	0.000827802	-0.210432	0.000827264	0.0398564	0.0637345	-0.210439	0.0637309	0.631303
420	0.218505	0.000827888	-0.213017	0.000826833	0.0403355	0.0645158	-0.213019	0.064513	0.639049
425	0.221495	0.000841185	-0.215952	0.000839585	0.0408871	0.0654009	-0.215957	0.0654008	0.64785
430	0.223924	0.000835309	-0.218401	0.000833776	0.0413314	0.066148	-0.218407	0.0661439	0.655206
435	0.226236	0.000830631	-0.220761	0.000831442	0.0417555	0.0668602	-0.220761	0.0668625	0.662291
440	0.228929	0.000819545	-0.223507	0.000816782	0.0422452	0.0676924	-0.223516	0.0676919	0.670529
445	0.23135	0.00082822	-0.225907	0.000828021	0.0426917	0.0684163	-0.225909	0.0684166	0.677718
450	0.23351	0.00082133	-0.228092	0.000819419	0.0430851	0.0690817	-0.228097	0.0690774	0.684286
455	0.235996	0.000824682	-0.230568	0.000821406	0.0435428	0.0698322	-0.230571	0.0698296	0.69171


==> supplementary/org/fotakis_CE_hadron_netS0/Baryon_Sector.dat <==
50	0	0	0	3.37444e-06	1.06655e-07	-7.64571e-07	2.92257e-06	1.76563e-07	-3.84056e-07	2.60124e-06	2.78707e-07	-1.95681e-07
60	0	0	0	4.4921e-05	2.07155e-06	-1.63402e-05	3.58968e-05	2.66179e-06	-8.2197e-06	3.01744e-05	3.40416e-06	-4.20947e-06
70	0	0	0	0.000295089	1.6136e-05	-0.00013747	0.00022073	1.73398e-05	-6.92311e-05	0.000175579	1.98741e-05	-3.56873e-05
80	0	0	0	0.00120712	6.57497e-05	-0.000645153	0.00086005	6.8207e-05	-0.000325652	0.000651427	7.26195e-05	-0.000168592
90	0	0	0	0.00353881	0.000187575	-0.00204984	0.00243163	0.000189828	-0.00103762	0.00176367	0.000192244	-0.000538327
100	0	0	0	0.0081365	0.000414585	-0.00495578	0.00542871	0.000413945	-0.00251247	0.00378409	0.000405025	-0.00130265
110	0	0	0	0.015569	0.00076855	-0.00980126	0.0101229	0.000757647	-0.00497423	0.00679694	0.00071579	-0.00257151
120	0	0	0	0.0258389	0.00124586	-0.0166584	0.0163967	0.00121012	-0.00845242	0.0106334	0.00110643	-0.0043525
130	0	0	0	0.0382995	0.00181538	-0.0251647	0.023755	0.00173507	-0.0127596	0.0149278	0.00153483	-0.00654089
140	0	0	0	0.051894	0.00243653	-0.0346576	0.0315141	0.00228387	-0.0175509	0.0192649	0.00195366	-0.00895807
150	0	0	0	0.0654462	0.00305542	-0.0443599	0.0389989	0.00280465	-0.0224359	0.0232902	0.00232326	-0.0114101
160	0	0	0	0.0779811	0.00362711	-0.0535875	0.0457132	0.00326047	-0.0270693	0.0267733	0.00261754	-0.0137269
170	0	0	0	0.0888621	0.00412406	-0.0618407	0.0513662	0.00362783	-0.0312039	0.0296018	0.00283085	-0.0157866
180	0	0	0	0.0977873	0.00452969	-0.0688379	0.0558607	0.00390249	-0.0347029	0.0317615	0.00296638	-0.017524
190	0	0	0	0.104716	0.00483979	-0.0744834	0.0592246	0.00408833	-0.0375194	0.0332964	0.0030349	-0.0189187
200	0	0	0	0.109777	0.00506127	-0.0788067	0.0615632	0.00419658	-0.039671	0.0342836	0.00304935	-0.0199812





==> supplementary/org/fotakis_CE_hadron_netS0/Electric_Sector.dat <==
50	0	0	0	2.15814e-07	0.245767	0.00396921	2.48169e-07	0.242882	0.00233467	3.07657e-07	0.23767	0.00129109
60	0	0	0	2.95762e-06	0.1359	0.00863791	3.16585e-06	0.133214	0.00508433	3.60384e-06	0.129761	0.00292738
70	0	0	0	1.87507e-05	0.0800046	0.0140917	1.93656e-05	0.0773974	0.00827095	2.07343e-05	0.0748396	0.00481683
80	0	0	0	7.21229e-05	0.0521055	0.0192162	7.29714e-05	0.0492761	0.011239	7.46629e-05	0.0469937	0.00652421
90	0	0	0	0.000198598	0.0380061	0.0233533	0.000197832	0.0348341	0.0135745	0.000196012	0.0326345	0.00781299
100	0	0	0	0.000431903	0.0307583	0.0262515	0.000425579	0.0272359	0.0151656	0.000409461	0.0249082	0.00863008
110	0	0	0	0.000790946	0.0269711	0.0279445	0.000770946	0.0230907	0.0160424	0.000720493	0.020547	0.00901718
120	0	0	0	0.00127029	0.0249953	0.0286127	0.00122267	0.0207476	0.0163109	0.00110885	0.0179449	0.0090651
130	0	0	0	0.00183795	0.0239824	0.0284645	0.00174347	0.019359	0.0161095	0.0015344	0.016265	0.00885809
140	0	0	0	0.00245203	0.0234615	0.0277169	0.00228693	0.0184566	0.0155678	0.00195034	0.0150685	0.00847996
150	0	0	0	0.00305957	0.0231544	0.0265548	0.00280132	0.0177912	0.0148038	0.00231689	0.0141235	0.00799901
160	0	0	0	0.00362177	0.0229004	0.0251342	0.00325273	0.0172173	0.0139137	0.00261076	0.0132909	0.00746345
170	0	0	0	0.0041083	0.0226078	0.0235753	0.00361728	0.0166533	0.0129664	0.00282394	0.0125099	0.0069133
180	0	0	0	0.00450597	0.0222316	0.0219693	0.00389009	0.016065	0.0120148	0.00296025	0.0117474	0.00637205
190	0	0	0	0.0048119	0.021759	0.0203813	0.00407625	0.0154373	0.0110864	0.00302965	0.0109987	0.00585426
200	0	0	0	0.00503189	0.0211947	0.0188514	0.00418608	0.0147744	0.0102083	0.00304446	0.0102633	0.00536911




==> supplementary/org/fotakis_CE_hadron_netS0/Strange_Sector.dat <==
50	0	0	0	-7.64177e-07	0.00397506	0.0182866	-3.83222e-07	0.00233442	0.0127017	-1.9422e-07	0.00125713	0.00898216
60	0	0	0	-1.63751e-05	0.00867463	0.0386842	-8.22673e-06	0.00513228	0.0264422	-4.18879e-06	0.00291844	0.0185046
70	0	0	0	-0.000137864	0.0142031	0.0635945	-6.9395e-05	0.00833344	0.0429356	-3.55745e-05	0.00480944	0.029426
80	0	0	0	-0.000646333	0.0193456	0.0892828	-0.000326346	0.0112992	0.059456	-0.000168398	0.00652168	0.0395562
90	0	0	0	-0.00205191	0.0234738	0.113075	-0.00103915	0.0136312	0.0739064	-0.000537986	0.0078029	0.0474307
100	0	0	0	-0.00495816	0.0263646	0.133677	-0.00251496	0.0152291	0.0852459	-0.00130191	0.00863775	0.0526616
110	0	0	0	-0.00980342	0.0280435	0.150708	-0.00497654	0.0160909	0.0934069	-0.00256953	0.00901305	0.0556091
120	0	0	0	-0.0166562	0.0286863	0.164341	-0.00845401	0.0163432	0.0988313	-0.00434837	0.0090635	0.0569363
130	0	0	0	-0.0251608	0.0285148	0.174823	-0.0127591	0.0161382	0.102148	-0.00653237	0.00885631	0.0572239
140	0	0	0	-0.0346486	0.0277465	0.182482	-0.0175446	0.0155753	0.103888	-0.00894438	0.00847466	0.0568832
150	0	0	0	-0.0443501	0.0265635	0.187556	-0.0224244	0.0148033	0.104431	-0.011392	0.00799597	0.0561492
160	0	0	0	-0.0535678	0.0251282	0.19031	-0.0270502	0.0139083	0.104034	-0.0137044	0.00745935	0.0551397
170	0	0	0	-0.061816	0.023559	0.191023	-0.0311793	0.0129572	0.102868	-0.0157607	0.0069097	0.0539243
180	0	0	0	-0.0688106	0.0219485	0.189982	-0.0346733	0.0120035	0.101089	-0.0174963	0.00636837	0.0525407
190	0	0	0	-0.0744494	0.0203562	0.1875	-0.0374858	0.0110774	0.0988136	-0.0188894	0.00585302	0.0510198
200	0	0	0	-0.0787672	0.0188277	0.183883	-0.0396337	0.0101998	0.096171	-0.019952	0.00536965	0.0494038



==> supplementary/org/lattice/Aarts_2007_data.dat <==
# T/T_c	\sigma_{el}/C_{el}T	\Delta \sigma_{el}/C_{el}T	arXiv:hep-lat/0703008
1.5	0.4	0.1


==> supplementary/org/lattice/Aarts_2015_fig10_2_data.dat <==
# T/T_c	light \sigma_{el}/C_{el}T	low	upper	strange \sigma_{el}/C_{el}T	low	upper	arXiv:1412.6411 [hep-lat]	T_c = 185 MeV
0.631990131578947	0.001965601965602	-0.0002457002457	0.006388206388206	-0.0002457002457	-0.0002457002457	-0.0002457002457		
0.760279605263158	0.063882063882064	0.017444717444717	0.102579852579853	0.010810810810811	-0.002457002457003	0.022972972972973		
0.844161184210526	0.058353808353808	0.031818181818182	0.092628992628993	0.021867321867322	0.007493857493857	0.046191646191646		
0.950246710526316	0.062776412776413	0.035135135135135	0.089312039312039	0.052825552825553	0.027395577395577	0.089312039312039		
1.0859375	0.114742014742015	0.067199017199017	0.154545454545455	0.077149877149877	0.0495085995086	0.103685503685504		
1.26603618421053	0.210933660933661	0.166707616707617	0.260687960687961	0.147911547911548	0.11031941031941	0.205405405405405		
1.52014802631579	0.255159705159705	0.217567567567567	0.304914004914005	0.266216216216216	0.228624078624079	0.303808353808354		
1.90008223684211	0.317076167076167	0.254054054054054	0.377886977886978	0.289434889434889	0.230835380835381	0.341400491400491		


==> supplementary/org/lattice/Aarts_2015_fig10_data.dat <==
# T/T_c	\sigma_{el}/C_{el}T	low	upper	arXiv:1412.6411 [hep-lat]	T_c = 185 MeV
0.635204081632653	0.000381679389313	-0.001908396946565	0.004961832061069
0.760204081632653	0.055343511450382	0.016412213740458	0.087404580152672
0.844387755102041	0.051908396946565	0.029007633587786	0.081679389312977
0.951530612244898	0.059923664122137	0.034732824427481	0.086259541984733
1.08673469387755	0.106870229007634	0.066793893129771	0.142366412213741
1.26785714285714	0.199618320610687	0.160687022900763	0.246564885496183
1.52040816326531	0.255725190839695	0.222519083969466	0.302671755725191
1.90051020408163	0.311832061068702	0.256870229007634	0.362213740458015 


==> supplementary/org/lattice/Amato_2013_fig3_data.dat <==
# T/T_c	\sigma_{el}/C_{el}T	low	upper	arXiv:1307.6763 [hep-lat]	T_c = 186 MeV
0.630882352941176	0.00655737704918	-0.00327868852459	0.016393442622951
0.756985294117647	0.063934426229508	0.021311475409836	0.10327868852459
0.839338235294118	0.059016393442623	0.032786885245902	0.091803278688525
0.944852941176471	0.063934426229508	0.039344262295082	0.088524590163935
1.08125	0.116393442622951	0.073770491803279	0.154098360655738
1.26139705882353	0.208196721311475	0.167213114754098	0.254098360655738
1.51360294117647	0.254098360655738	0.218032786885246	0.295081967213115
1.88933823529412	0.314754098360656	0.254098360655738	0.363934426229508


==> supplementary/org/lattice/Astrakhantsev_2020_fig5_data.dat <==
# T/T_c	\sigma_{el}/C_{el}T	low	upper	arXiv:1910.08516 [hep-lat]
1.30137457044674	0.268503213957759	0.231772268135904	0.303397612488522
1.62268041237113	0.243709825528007	0.202387511478421	0.284113865932048 


==> supplementary/org/lattice/Brandt_2013_data.dat <==
# T [MeV]	T/T_c	\sigma_{el}/C_{el}T	\Delta \sigma_{el}/C_{el}T	arXiv:1212.4200 [hep-lat]	T_c = 208 MeV
250	1.2	0.4	0.12


==> supplementary/org/lattice/Brandt_2016_tab6_data.dat <==
# T [MeV]	T/T_c	\sigma_{el}/C_{el}T	\Delta \sigma_{el}/C_{el}T	lower	upper	arXiv:1512.07249 [hep-lat]	T_c = 211 MeV
169	0.8	0.074	0.061	0.000	0.074
203	1.0	0.160	0.006	0.131	0.200	
254	1.25	0.189	0.010	0.176	0.226
338	1.67	0.323	0.046	0.245	0.401


==> supplementary/org/lattice/Ding_2016_tab5_data.dat <==
# T/T_c	\sigma_{el}/C_{el}T	\Delta \sigma_{el}/C_{el}T	arXiv:1604.06712 [hep-lat]
1.1	0.452	0.251
1.3	0.301	0.087
1.5	0.326	0.087


==> supplementary/org/results_transport_coefficients_SMASH/kappa_matrix_smash_default-2.2_muB-0.dat <==
# T[GeV]  Terr[GeV]  kappa_ij/T^2  kappa_ij_err_low/T^2  kappa_ij_err_up/T^2  ij∈[BB,QQ,SS,QB,QS,BS]
0.069795639727622	5.2054772282469384e-06	0.000566116798514343	0.0005377942747483619	0.0005944393222803307	0.08196498283960375	0.07785221212820803	0.08607775355099875	0.05432585647551805	0.05195352769157201	0.0566981852594633	0.00013794297285477274	2.7558708683291188e-05	0.0002483272370262536	0.008663644978150073	0.006927287568580749	0.010400002387719381	-0.00019094751885243645	-0.0003441074225332878	-3.778761517158469e-05	
0.08485478337509221	8.561098768212382e-06	0.0032921524837439277	0.0031269664728876107	0.0034573384946002465	0.038938961028781534	0.03698213459408031	0.0408957874634825	0.09143504310838553	0.08685432565120686	0.09601576056556711	0.0003109624857249746	0.0002475849134588549	0.00037434005799109275	0.014191240472947836	0.01134965245463018	0.017032828491265736	-0.0012823449884948553	-0.0015405371665534588	-0.0010241528104362448	
0.10553076312685505	1.1941520578219005e-05	0.011119980824075023	0.010563874925343759	0.011676086722806404	0.021138242944534348	0.020074983738997826	0.022201502150070777	0.1277193424708611	0.12131479435467948	0.13412389058704094	0.0008694915539321614	0.0006949587698510134	0.001044024338013312	0.019826054823779835	0.01585780617258498	0.02379430347497461	-0.006392176535090246	-0.007675023117806787	-0.005109329952373708	
0.12721396083740544	2.2882293034658508e-05	0.02482378647452202	0.023576539043547073	0.02607103390549728	0.015167717230534082	0.014403398749492057	0.015932035711576246	0.15374302976558557	0.14601881205383224	0.1614672474773414	0.0014494260757571774	0.0011565428813477196	0.0017423092701666434	0.021529181302876267	0.017208640270073898	0.025849722335678588	-0.014277831357112065	-0.01714135158382755	-0.011414311130396636	
0.14915029175608638	3.706370401642205e-05	0.04176199693022747	0.03966344924089582	0.04386054461955893	0.01368834856317787	0.012998090872369238	0.014378606253986527	0.1622039561884124	0.1540415112102476	0.17036640116657722	0.0021604838644461977	0.0017280061237079907	0.0025929616051844125	0.020385212458312173	0.016294767877837804	0.02447565703878666	-0.025781747189629223	-0.030962795281571042	-0.020600699097687195	
0.1708977041860551	5.132716879269344e-05	0.059113339550920185	0.05615764681671296	0.06206903228512765	0.013504821454572734	0.012826807938286009	0.014182834970859337	0.1741996713742883	0.16548961721328387	0.18290972553528984	0.0032636206889315104	0.0026073854159827338	0.003919855961880293	0.020445921700292635	0.016355147102382124	0.02453669629820318	-0.03757688543634541	-0.045106539539915814	-0.030047231332774833	


==> supplementary/res/DQPM/Soloveva_KappasJule_DQPM15_T_mu0_uds.dat <==
158	0.0821379	-4.56501e-05	-9.54289e-07	-4.56501e-05	0.0821034	1.09543e-05	-9.54289e-07	1.09543e-05	0.06992
168	0.100784	3.12488e-05	-1.01103e-05	3.12488e-05	0.100653	2.01103e-05	-1.01103e-05	2.01103e-05	0.08693
178	0.121651	4.5237e-05	4.33003e-06	4.5237e-05	0.121708	-4.33003e-06	4.33003e-06	-4.33003e-06	0.1062
188	0.144482	-1.86613e-05	1.42173e-06	-1.86613e-05	0.144425	-1.42173e-06	1.42173e-06	-1.42173e-06	0.12729
198	0.168302	2.95336e-05	-7.25114e-07	2.95336e-05	0.168229	1.07251e-05	-7.25114e-07	1.07251e-05	0.14966
208	0.192671	-5.32642e-05	1.9018e-05	-5.32642e-05	0.192716	-9.01795e-06	1.9018e-05	-9.01795e-06	0.1727
218	0.217428	2.70242e-05	-2.36742e-06	2.70242e-05	0.217448	1.23674e-05	-2.36742e-06	1.23674e-05	0.19631
228	0.242146	-5.7058e-06	9.26555e-06	-5.7058e-06	0.242096	-9.26555e-06	9.26555e-06	-9.26555e-06	0.21993
238	0.26633	9.57257e-06	-1.30648e-05	9.57257e-06	0.266221	3.06478e-06	-1.30648e-05	3.06478e-06	0.24325
248	0.289812	-1.92956e-07	-7.28501e-06	-1.92956e-07	0.289799	-2.71499e-06	-7.28501e-06	-2.71499e-06	0.26605
258	0.312489	4.01876e-06	9.62319e-06	4.01876e-06	0.312453	3.76808e-07	9.62319e-06	3.76808e-07	0.28817
268	0.334265	-2.08106e-05	-1.23402e-05	-2.08106e-05	0.334307	2.34016e-06	-1.23402e-05	2.34016e-06	0.30952
278	0.355096	-8.67836e-06	2.86163e-06	-8.67836e-06	0.355161	7.13837e-06	2.86163e-06	7.13837e-06	0.33005
288	0.375073	-4.55872e-05	-7.78979e-06	-4.55872e-05	0.375088	-2.21021e-06	-7.78979e-06	-2.21021e-06	0.34975
298	0.394116	-2.55344e-05	1.87239e-05	-2.55344e-05	0.394056	-8.72392e-06	1.87239e-05	-8.72392e-06	0.36863
308	0.412267	-1.45226e-05	6.36609e-06	-1.45226e-05	0.412252	-6.36609e-06	6.36609e-06	-6.36609e-06	0.38673
318	0.429782	3.44636e-05	-7.88166e-06	3.44636e-05	0.429809	-2.11834e-06	-7.88166e-06	-2.11834e-06	0.40423
328	0.446621	2.84059e-05	-1.1001e-05	2.84059e-05	0.446642	1.00097e-06	-1.1001e-05	1.00097e-06	0.42106
338	0.462645	1.3307e-05	2.65198e-08	1.3307e-05	0.462608	9.97348e-06	2.65198e-08	9.97348e-06	0.43712
348	0.478033	3.61827e-05	9.1641e-06	3.61827e-05	0.477964	-9.1641e-06	9.1641e-06	-9.1641e-06	0.45261
358	0.492858	1.80116e-05	1.33934e-05	1.80116e-05	0.492936	-1.33934e-05	1.33934e-05	-1.33934e-05	0.46758
368	0.507242	4.83056e-06	1.27145e-05	4.83056e-06	0.507238	-2.27145e-05	1.27145e-05	-2.27145e-05	0.48205
378	0.521222	-4.23816e-05	-8.9094e-06	-4.23816e-05	0.521273	8.9094e-06	-8.9094e-06	8.9094e-06	0.49614
388	0.534672	1.1399e-05	1.75768e-05	1.1399e-05	0.534646	-7.57681e-06	1.75768e-05	-7.57681e-06	0.50978
398	0.547836	-2.48542e-05	-9.90028e-06	-2.48542e-05	0.547883	-9.9717e-08	-9.90028e-06	-9.9717e-08	0.52309
408	0.560749	-5.21203e-05	4.69602e-06	-5.21203e-05	0.560705	-1.4696e-05	4.69602e-06	-1.4696e-05	0.53611
418	0.573318	1.26192e-05	-7.68933e-06	1.26192e-05	0.573317	7.68933e-06	-7.68933e-06	7.68933e-06	0.54894
428	0.585518	-1.96907e-05	-4.98294e-06	-1.96907e-05	0.585601	4.98294e-06	-4.98294e-06	4.98294e-06	0.56133
438	0.597477	1.00049e-05	6.7785e-06	1.00049e-05	0.597453	3.2215e-06	6.7785e-06	3.2215e-06	0.57344
448	0.60917	-4.03334e-05	-5.42336e-06	-4.03334e-05	0.609221	-4.57664e-06	-5.42336e-06	-4.57664e-06	0.58531
458	0.620652	3.43523e-05	-1.15885e-05	3.43523e-05	0.62057	1.58853e-06	-1.15885e-05	1.58853e-06	0.59698
468	0.631888	3.9004e-05	-1.1717e-05	3.9004e-05	0.631834	2.1717e-05	-1.1717e-05	2.1717e-05	0.60845
478	0.643104	6.37362e-07	-8.82711e-06	6.37362e-07	0.643134	1.88271e-05	-8.82711e-06	1.88271e-05	0.61985
488	0.654208	-2.17265e-05	-1.99005e-05	-2.17265e-05	0.654146	9.90053e-06	-1.99005e-05	9.90053e-06	0.63103
498	0.664947	-4.81214e-05	-1.9189e-06	-4.81214e-05	0.664999	-8.0811e-06	-1.9189e-06	-8.0811e-06	0.64198
508	0.675594	-1.54952e-05	-9.18929e-07	-1.54952e-05	0.675527	-9.08107e-06	-9.18929e-07	-9.08107e-06	0.65278
518	0.686005	-9.88463e-06	-1.69006e-05	-9.88463e-06	0.685955	6.90061e-06	-1.69006e-05	6.90061e-06	0.66343
528	0.696277	1.87104e-05	-6.84558e-06	1.87104e-05	0.696315	6.84558e-06	-6.84558e-06	6.84558e-06	0.67395
538	0.706725	-1.86973e-05	-6.79056e-06	-1.86973e-05	0.706683	-3.20944e-06	-6.79056e-06	-3.20944e-06	0.68446
548	0.716828	-7.11781e-06	9.30116e-06	-7.11781e-06	0.716886	-9.30116e-06	9.30116e-06	-9.30116e-06	0.6948


==> supplementary/res/DQPM/fotakis_CE_DQPM_high_prec_uds.dat <==
160	0.102253	-2.80966e-07	9.40612e-07	-2.80966e-07	0.102271	-2.34061e-06	9.40612e-07	-2.34061e-06	0.0893072
165	0.110781	1.57411e-06	-3.80544e-07	1.57411e-06	0.110796	-3.81946e-06	-3.80544e-07	-3.81946e-06	0.0971508
170	0.123321	5.47173e-06	-4.20511e-06	5.47173e-06	0.123308	-2.94889e-07	-4.20511e-06	-2.94889e-07	0.108474
175	0.138851	-4.31606e-06	1.62563e-07	-4.31606e-06	0.138863	9.37437e-07	1.62563e-07	9.37437e-07	0.122476
180	0.14796	1.30342e-06	-3.53469e-08	1.30342e-06	0.147974	-2.64653e-07	-3.53469e-08	-2.64653e-07	0.131157
185	0.16079	-1.26105e-06	2.45967e-06	-1.26105e-06	0.160781	3.14033e-06	2.45967e-06	3.14033e-06	0.14317
190	0.178106	-1.4005e-06	8.04497e-07	-1.4005e-06	0.178117	-3.9045e-06	8.04497e-07	-3.9045e-06	0.159289
195	0.187735	-7.47633e-07	5.01539e-07	-7.47633e-07	0.187735	-3.01539e-07	5.01539e-07	-3.01539e-07	0.168802
200	0.200822	1.71727e-06	-3.0484e-06	1.71727e-06	0.200839	5.48398e-07	-3.0484e-06	5.48398e-07	0.181588
205	0.218827	7.90606e-06	-7.20248e-06	7.90606e-06	0.21881	1.20248e-06	-7.20248e-06	1.20248e-06	0.198984
210	0.22905	-1.33165e-06	-6.61398e-07	-1.33165e-06	0.229053	2.4614e-06	-6.61398e-07	2.4614e-06	0.209355
215	0.241157	-8.0819e-06	4.98353e-06	-8.0819e-06	0.241155	6.16472e-07	4.98353e-06	6.16472e-07	0.221542
220	0.257133	-8.18161e-07	-3.7722e-06	-8.18161e-07	0.25712	3.3722e-06	-3.7722e-06	3.3722e-06	0.237532
225	0.269336	-9.3372e-07	1.85869e-06	-9.3372e-07	0.269351	-5.55869e-06	1.85869e-06	-5.55869e-06	0.249208
230	0.281992	1.87102e-06	-4.99131e-07	1.87102e-06	0.282022	-4.00869e-07	-4.99131e-07	-4.00869e-07	0.260847
235	0.298395	8.83912e-06	-6.46485e-06	8.83912e-06	0.298378	-7.35147e-07	-6.46485e-06	-7.35147e-07	0.275658
240	0.312111	8.83088e-06	-1.31919e-06	8.83088e-06	0.312136	-3.78081e-06	-1.31919e-06	-3.78081e-06	0.288705
245	0.323989	7.28089e-06	-7.71711e-06	7.28089e-06	0.323973	3.71711e-06	-7.71711e-06	3.71711e-06	0.300604
250	0.33902	6.71573e-06	1.87019e-06	6.71573e-06	0.338996	7.12981e-06	1.87019e-06	7.12981e-06	0.31548
255	0.353594	2.30148e-06	-1.80984e-06	2.30148e-06	0.353584	5.80984e-06	-1.80984e-06	5.80984e-06	0.329726
260	0.365564	1.7841e-06	2.56087e-06	1.7841e-06	0.365564	-4.56087e-06	2.56087e-06	-4.56087e-06	0.341078
265	0.380446	-2.97376e-06	-6.86686e-07	-2.97376e-06	0.380485	-5.31331e-06	-6.86686e-07	-5.31331e-06	0.355041
270	0.395382	-4.9841e-06	3.59493e-06	-4.9841e-06	0.395339	4.40507e-06	3.59493e-06	4.40507e-06	0.369175
275	0.403503	6.10801e-06	-1.69958e-06	6.10801e-06	0.403482	-1.30042e-06	-1.69958e-06	-1.30042e-06	0.377778
280	0.413577	5.46167e-06	-4.5612e-07	5.46167e-06	0.413586	-1.54388e-06	-4.5612e-07	-1.54388e-06	0.388235
285	0.425371	2.01632e-06	3.30532e-06	2.01632e-06	0.42536	-1.33053e-05	3.30532e-06	-1.33053e-05	0.400339
290	0.43522	2.56658e-08	-4.14544e-06	2.56658e-08	0.435179	7.14544e-06	-4.14544e-06	7.14544e-06	0.409701
295	0.447193	-1.57108e-06	1.09298e-06	-1.57108e-06	0.447209	1.90702e-06	1.09298e-06	1.90702e-06	0.421008
300	0.461703	-6.25409e-07	1.2679e-06	-6.25409e-07	0.461731	4.7321e-06	1.2679e-06	4.7321e-06	0.434583
305	0.46996	-3.88644e-06	1.18128e-06	-3.88644e-06	0.469908	-3.18128e-06	1.18128e-06	-3.18128e-06	0.443264
310	0.479474	4.55069e-06	-3.8137e-06	4.55069e-06	0.479435	-3.1863e-06	-3.8137e-06	-3.1863e-06	0.453214
315	0.49092	9.64455e-07	3.05058e-06	9.64455e-07	0.490935	-2.05058e-06	3.05058e-06	-2.05058e-06	0.465134
320	0.499377	7.33323e-07	-6.05549e-06	7.33323e-07	0.499346	3.05549e-06	-6.05549e-06	3.05549e-06	0.473673
325	0.508103	4.34875e-06	-1.37741e-05	4.34875e-06	0.50812	-3.22587e-06	-1.37741e-05	-3.22587e-06	0.482348
330	0.518601	-9.99677e-06	1.33826e-05	-9.99677e-06	0.518659	-3.38263e-06	1.33826e-05	-3.38263e-06	0.492515
335	0.527911	1.24012e-05	-3.70069e-06	1.24012e-05	0.52791	1.07007e-05	-3.70069e-06	1.07007e-05	0.50177
340	0.537122	5.28849e-06	5.47908e-08	5.28849e-06	0.537027	1.94521e-06	5.47908e-08	1.94521e-06	0.510934
345	0.547949	-2.48797e-06	2.90302e-06	-2.48797e-06	0.547896	-5.90302e-06	2.90302e-06	-5.90302e-06	0.521592
350	0.55683	1.19127e-05	-4.64887e-07	1.19127e-05	0.556816	-6.53511e-06	-4.64887e-07	-6.53511e-06	0.53059
355	0.562854	2.02849e-06	-2.05279e-06	2.02849e-06	0.562883	-6.94721e-06	-2.05279e-06	-6.94721e-06	0.537216
360	0.570111	3.7243e-06	-1.06572e-07	3.7243e-06	0.570128	-2.89343e-06	-1.06572e-07	-2.89343e-06	0.544956
365	0.5781	-6.41287e-06	-6.40725e-09	-6.41287e-06	0.578102	-1.29936e-05	-6.40725e-09	-1.29936e-05	0.553279
370	0.586027	3.59653e-06	-2.34257e-06	3.59653e-06	0.586082	4.34257e-06	-2.34257e-06	4.34257e-06	0.561118
375	0.595475	5.35112e-06	1.48325e-07	5.35112e-06	0.595433	-1.48325e-07	1.48325e-07	-1.48325e-07	0.570192
380	0.605665	1.11363e-05	-1.09595e-05	1.11363e-05	0.605689	3.9595e-06	-1.09595e-05	3.9595e-06	0.580195
385	0.613915	-1.03148e-05	-1.87823e-06	-1.03148e-05	0.613936	-6.12177e-06	-1.87823e-06	-6.12177e-06	0.58853
390	0.623486	-4.95428e-06	-2.26174e-06	-4.95428e-06	0.623445	1.32617e-05	-2.26174e-06	1.32617e-05	0.598138
395	0.634573	-1.56039e-05	1.71099e-06	-1.56039e-05	0.634559	-6.71099e-06	1.71099e-06	-6.71099e-06	0.609164
400	0.638486	1.67923e-05	-1.22192e-05	1.67923e-05	0.638427	-1.17808e-05	-1.22192e-05	-1.17808e-05	0.613461
405	0.643335	7.09507e-06	-3.71236e-07	7.09507e-06	0.643366	3.71236e-07	-3.71236e-07	3.71236e-07	0.618666
410	0.649171	1.25278e-05	-7.46272e-06	1.25278e-05	0.649141	1.04627e-05	-7.46272e-06	1.04627e-05	0.624588
415	0.655881	1.30602e-05	-8.79549e-06	1.30602e-05	0.655859	1.79549e-06	-8.79549e-06	1.79549e-06	0.631303
420	0.663714	4.8651e-06	-3.51908e-06	4.8651e-06	0.663768	5.51908e-06	-3.51908e-06	5.51908e-06	0.639049
425	0.672806	2.61779e-06	9.02686e-06	2.61779e-06	0.672782	-3.02686e-06	9.02686e-06	-3.02686e-06	0.64785
430	0.68004	1.5208e-05	-8.77398e-06	1.5208e-05	0.680046	5.77398e-06	-8.77398e-06	5.77398e-06	0.655206
435	0.686944	-8.25758e-06	-3.40786e-07	-8.25758e-06	0.686921	-7.65921e-06	-3.40786e-07	-7.65921e-06	0.662291
440	0.694903	4.16023e-06	-2.12778e-06	4.16023e-06	0.694937	-5.87222e-06	-2.12778e-06	-5.87222e-06	0.670529
445	0.702249	-2.7918e-06	7.67395e-06	-2.7918e-06	0.702183	-4.67395e-06	7.67395e-06	-4.67395e-06	0.677718
450	0.708652	1.7608e-05	-4.36698e-06	1.7608e-05	0.708636	-5.63302e-06	-4.36698e-06	-5.63302e-06	0.684286
455	0.71615	1.28054e-05	-6.39406e-06	1.28054e-05	0.71609	3.94064e-07	-6.39406e-06	3.94064e-07	0.69171


==> supplementary/res/fotakis_CE_hadron_netS0/fotakis_CE_HRG_uds.dat <==
50	2.64793	-2.64021	-0.00770831	-2.64021	2.64522	-0.00499224	-0.00770749	-0.00499306	0.0127017
60	1.45237	-1.43545	-0.0167794	-1.4353	1.4451	-0.00963814	-0.0169377	-0.00947981	0.0264422
70	0.844137	-0.816043	-0.0272401	-0.815857	0.832269	-0.0154878	-0.0274462	-0.0152812	0.0429356
80	0.53854	-0.498453	-0.0367837	-0.498302	0.523456	-0.0216954	-0.0369817	-0.0214952	0.059456
90	0.383477	-0.330439	-0.0437831	-0.330333	0.366856	-0.0270104	-0.0439688	-0.0268201	0.0739064
100	0.30513	-0.237066	-0.0475618	-0.236974	0.287933	-0.0301467	-0.047769	-0.029932	0.0852459
110	0.266907	-0.180907	-0.0479951	-0.180881	0.249541	-0.0304891	-0.048153	-0.0303243	0.0934069
120	0.250622	-0.143917	-0.0454035	-0.143937	0.232914	-0.0280706	-0.0455085	-0.0279607	0.0988313
130	0.246295	-0.117328	-0.0404313	-0.117316	0.227737	-0.0234379	-0.0405266	-0.0233441	0.102148
140	0.247822	-0.0967752	-0.0338514	-0.0967744	0.227956	-0.0173839	-0.0338825	-0.0173717	0.103888
150	0.251471	-0.0802816	-0.0264438	-0.0802387	0.22989	-0.0106795	-0.0264537	-0.0107041	0.104431
160	0.254924	-0.0666927	-0.0188714	-0.0666148	0.231478	-0.00395466	-0.0188727	-0.00401069	0.104034
170	0.256845	-0.0553059	-0.011609	-0.0552072	0.231683	0.00235271	-0.0116032	0.00227313	0.102868
180	0.256733	-0.0456496	-0.00496799	-0.0455345	0.230158	0.00798769	-0.00496028	0.00789118	0.101089
190	0.254482	-0.0373447	0.000913938	-0.0372212	0.226903	0.0128307	0.000910054	0.0127337	0.0988136
200	0.250314	-0.0301236	0.00596488	-0.0300103	0.222146	0.0168771	0.00595564	0.0167745	0.096171


==> supplementary/res/lattice/Aarts_2007_data_Nf2+1_BQS.dat <==
1.5	0.133333	0.0333333	0.0333333	7.47209e-18	0.0159622	0.0159622	-0.133333	0.10319	0.10319	7.47209e-18	0.0159622	0.0159622	0.0244601	0.00611502	0.00611502	0.0403816	0.0197657	0.0197657	-0.133333	0.10319	0.10319	0.0403816	0.0197657	0.0197657	0.4	0.1	0.1


==> supplementary/res/lattice/Aarts_2007_data_Nf2+1_uds.dat <==
1.5	0.4	0.1	0.1	1.11022e-16	0.168325	0.168325	-1.11022e-16	0.168325	0.168325	1.11022e-16	0.168325	0.168325	0.4	0.1	0.1	-1.11022e-16	0.168325	0.168325	-1.11022e-16	0.168325	0.168325	-1.11022e-16	0.168325	0.168325	0.4	0.1	0.1


==> supplementary/res/lattice/Aarts_2007_data_Nf2_BQS.dat <==
1.5	0.0888889	0.0222222	0.0222222	0.0134605	0.0138748	0.0138748	-3.70074e-17	0.0713624	0.0713624	0.0134605	0.0138748	0.0138748	0.0203834	0.00509585	0.00509585	-5.60407e-18	0.0136692	0.0136692	-3.70074e-17	0.0713624	0.0713624	-5.60407e-18	0.0136692	0.0136692	0	0	0


==> supplementary/res/lattice/Aarts_2007_data_Nf2_uds.dat <==
1.5	0.4	0.1	0.1	-5.55112e-17	0.135401	0.135401	5.55112e-17	0.135401	0.135401	-5.55112e-17	0.135401	0.135401	0.4	0.1	0.1	5.55112e-17	0.135401	0.135401	5.55112e-17	0.135401	0.135401	5.55112e-17	0.135401	0.135401	0	0	0


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2+1_BQS.dat <==
0.63199	0.000655201	0.000737101	0.0014742	1.45939e-20	0.000341004	0.000682009	-0.000655201	0.00191307	0.00382615	1.45939e-20	0.000341004	0.000682009	0.000120197	0.000135222	0.000270443	-0.000136424	0.000366443	0.000732885	-0.000655201	0.00191307	0.00382615	-0.000136424	0.000366443	0.000732885	-0.0002457	0	0
0.76028	0.021294	0.0154791	0.0128993	9.34012e-19	0.00718194	0.00598859	-0.021294	0.0408617	0.0341705	9.34012e-19	0.00718194	0.00598859	0.0039064	0.00283965	0.00236638	-0.00158748	0.00782693	0.00654525	-0.021294	0.0408617	0.0341705	-0.00158748	0.00782693	0.00654525	0.0108108	0.0132678	0.0121622
0.844161	0.0194513	0.00884521	0.0114251	0	0.00413471	0.0053798	-0.0194513	0.0243388	0.0326567	0	0.00413471	0.0053798	0.00356835	0.00162266	0.00209594	0.000365865	0.00466201	0.00625528	-0.0194513	0.0243388	0.0326567	0.000365865	0.00466201	0.00625528	0.0218673	0.0143735	0.0243243
0.950247	0.0209255	0.00921376	0.00884521	2.33503e-19	0.00438951	0.00435961	-0.0209255	0.0278646	0.0307924	2.33503e-19	0.00438951	0.00435961	0.00383879	0.00169027	0.00162266	0.00483066	0.00533737	0.00589819	-0.0209255	0.0278646	0.0307924	0.00483066	0.00533737	0.00589819	0.0528256	0.02543	0.0364865
1.08594	0.0382473	0.0158477	0.0132678	1.16751e-18	0.00741957	0.00623475	-0.0382473	0.0439713	0.0375307	1.16751e-18	0.00741957	0.00623475	0.0070165	0.00290726	0.00243399	0.00589105	0.00842256	0.00718887	-0.0382473	0.0439713	0.0375307	0.00589105	0.00842256	0.00718887	0.0771499	0.0276413	0.0265356
1.26604	0.0703112	0.014742	0.0165848	2.33503e-18	0.00699386	0.00803017	-0.0703112	0.0437151	0.053838	2.33503e-18	0.00699386	0.00803017	0.0128986	0.00270443	0.00304249	0.0117511	0.00837347	0.0103125	-0.0703112	0.0437151	0.053838	0.0117511	0.00837347	0.0103125	0.147912	0.0375921	0.0574939
1.52015	0.0850532	0.0125307	0.0165848	-9.34012e-19	0.00600054	0.00782746	-0.0850532	0.0387913	0.0479569	-9.34012e-19	0.00600054	0.00782746	0.0156031	0.00229877	0.00304249	0.0274337	0.00743034	0.00918599	-0.0850532	0.0387913	0.0479569	0.0274337	0.00743034	0.00918599	0.266216	0.0375921	0.0375921
1.90008	0.105692	0.0210074	0.0202703	1.86802e-18	0.0100142	0.00961908	-0.105692	0.0637107	0.0601836	1.86802e-18	0.0100142	0.00961908	0.0193893	0.00385382	0.00371859	0.0278244	0.0122036	0.011528	-0.105692	0.0637107	0.0601836	0.0278244	0.0122036	0.011528	0.289435	0.0585995	0.0519656


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2+1_ss_ll_ratio.dat <==
0.76028	0.169231	1.93687	1.616
0.844161	0.374737	2.9306	3.79493
0.950247	0.841487	5.91607	5.69583
1.08594	0.672377	2.43995	2.04588
1.26604	0.701223	0.719439	0.830165
1.52015	1.04333	0.620168	0.81081
1.90008	0.912824	0.601312	0.57594


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2+1_uds.dat <==
0.63199	0.0019656	0.0022113	0.0044226	-0.00110565	0.0072596	0.0036298	0.00110565	0.0036298	0.0072596	-0.00110565	0.0072596	0.0036298	0.0019656	0.0022113	0.0044226	0.00110565	0.0036298	0.0072596	0.00110565	0.0036298	0.0072596	0.00110565	0.0036298	0.0072596	-0.0002457	0	0
0.76028	0.0638821	0.0464373	0.0386978	-0.0265356	0.063683	0.076386	0.0265356	0.076386	0.063683	-0.0265356	0.063683	0.076386	0.0638821	0.0464373	0.0386978	0.0265356	0.076386	0.063683	0.0265356	0.076386	0.063683	0.0265356	0.076386	0.063683	0.0108108	0.0132678	0.0121622
0.844161	0.0583538	0.0265356	0.0342752	-0.0182432	0.0569875	0.0438857	0.0182432	0.0438857	0.0569875	-0.0182432	0.0569875	0.0438857	0.0583538	0.0265356	0.0342752	0.0182432	0.0438857	0.0569875	0.0182432	0.0438857	0.0569875	0.0182432	0.0438857	0.0569875	0.0218673	0.0143735	0.0243243
0.950247	0.0627764	0.0276413	0.0265356	-0.00497543	0.0456307	0.0463517	0.00497543	0.0463517	0.0456307	-0.00497543	0.0456307	0.0463517	0.0627764	0.0276413	0.0265356	0.00497543	0.0463517	0.0456307	0.00497543	0.0463517	0.0456307	0.00497543	0.0463517	0.0456307	0.0528256	0.02543	0.0364865
1.08594	0.114742	0.047543	0.0398034	-0.0187961	0.0660806	0.0787176	0.0187961	0.0787176	0.0660806	-0.0187961	0.0660806	0.0787176	0.114742	0.047543	0.0398034	0.0187961	0.0787176	0.0660806	0.0187961	0.0787176	0.0660806	0.0187961	0.0787176	0.0660806	0.0771499	0.0276413	0.0265356
1.26604	0.210934	0.044226	0.0497543	-0.0315111	0.0844344	0.0739355	0.0315111	0.0739355	0.0844344	-0.0315111	0.0844344	0.0739355	0.210934	0.044226	0.0497543	0.0315111	0.0739355	0.0844344	0.0315111	0.0739355	0.0844344	0.0315111	0.0739355	0.0844344	0.147912	0.0375921	0.0574939
1.52015	0.25516	0.0375921	0.0497543	0.00552826	0.0828634	0.063277	-0.00552826	0.063277	0.0828634	0.00552826	0.0828634	0.063277	0.25516	0.0375921	0.0497543	-0.00552826	0.063277	0.0828634	-0.00552826	0.063277	0.0828634	-0.00552826	0.063277	0.0828634	0.266216	0.0375921	0.0375921
1.90008	0.317076	0.0630221	0.0608108	-0.0138206	0.101681	0.105729	0.0138206	0.105729	0.101681	-0.0138206	0.101681	0.105729	0.317076	0.0630221	0.0608108	0.0138206	0.105729	0.101681	0.0138206	0.105729	0.101681	0.0138206	0.105729	0.101681	0.289435	0.0585995	0.0519656


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2_BQS.dat <==
0.63199	0.0004368	0.0004914	0.000982801	6.61451e-05	0.000306814	0.000613627	-4.81868e-20	0.00157804	0.00315608	6.61451e-05	0.000306814	0.000613627	0.000100164	0.000112685	0.000225369	-7.29697e-21	0.000302268	0.000604536	-4.81868e-20	0.00157804	0.00315608	-7.29697e-21	0.000302268	0.000604536	-0	0	0
0.76028	0.014196	0.0103194	0.00859951	0.00214972	0.00644309	0.00536924	-3.08395e-18	0.0331388	0.0276157	0.00214972	0.00644309	0.00536924	0.00325534	0.00236638	0.00197198	-4.67006e-19	0.00634763	0.00528969	-3.08395e-18	0.0331388	0.0276157	-4.67006e-19	0.00634763	0.00528969	0	0	0
0.844161	0.0129675	0.00589681	0.00761671	0.00196368	0.00368176	0.00475561	-2.31296e-18	0.0189365	0.0244596	0.00196368	0.00368176	0.00475561	0.00297362	0.00135222	0.00174661	-3.50254e-19	0.00362722	0.00468515	-2.31296e-18	0.0189365	0.0244596	-3.50254e-19	0.00362722	0.00468515	0	0	0
0.950247	0.0139503	0.00614251	0.00589681	0.00211251	0.00383517	0.00368176	-6.16791e-18	0.0197255	0.0189365	0.00211251	0.00383517	0.00368176	0.00319899	0.00140856	0.00135222	-9.34012e-19	0.00377835	0.00362722	-6.16791e-18	0.0197255	0.0189365	-9.34012e-19	0.00377835	0.00362722	0	0	0
1.08594	0.0254982	0.0105651	0.00884521	0.00386122	0.00659649	0.00552265	-1.54198e-18	0.0339278	0.0284047	0.00386122	0.00659649	0.00552265	0.00584708	0.00242272	0.00202832	-2.33503e-19	0.00649876	0.00544082	-1.54198e-18	0.0339278	0.0284047	-2.33503e-19	0.00649876	0.00544082	0	0	0
1.26604	0.0468741	0.00982801	0.0110565	0.0070982	0.00613627	0.00690331	-6.16791e-18	0.0315608	0.0355059	0.0070982	0.00613627	0.00690331	0.0107489	0.00225369	0.00253541	-9.34012e-19	0.00604536	0.00680103	-6.16791e-18	0.0315608	0.0355059	-9.34012e-19	0.00604536	0.00680103	0	0	0
1.52015	0.0567022	0.00835381	0.0110565	0.00858646	0.00521583	0.00690331	-2.46716e-17	0.0268267	0.0355059	0.00858646	0.00521583	0.00690331	0.0130026	0.00191564	0.00253541	-3.73605e-18	0.00513856	0.00680103	-2.46716e-17	0.0268267	0.0355059	-3.73605e-18	0.00513856	0.00680103	0	0	0
1.90008	0.0704614	0.0140049	0.0135135	0.01067	0.00874419	0.00843738	-6.16791e-18	0.0449741	0.0433961	0.01067	0.00874419	0.00843738	0.0161577	0.00321151	0.00309883	-9.34012e-19	0.00861464	0.00831237	-6.16791e-18	0.0449741	0.0433961	-9.34012e-19	0.00861464	0.00831237	0	0	0


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2_ss_ll_ratio.dat <==
0.63199	-0	0	0
0.76028	0	0	0
0.844161	0	0	0
0.950247	0	0	0
1.08594	0	0	0
1.26604	0	0	0
1.52015	0	0	0
1.90008	0	0	0


==> supplementary/res/lattice/Aarts_2015_fig10_2_data_Nf2_uds.dat <==
0.63199	0.0019656	0.0022113	0.0044226	-7.22801e-20	0.00598823	0.00299412	7.22801e-20	0.00299412	0.00598823	-7.22801e-20	0.00598823	0.00299412	0.0019656	0.0022113	0.0044226	7.22801e-20	0.00299412	0.00598823	7.22801e-20	0.00299412	0.00598823	7.22801e-20	0.00299412	0.00598823	-0	0	0
0.76028	0.0638821	0.0464373	0.0386978	-4.62593e-18	0.0523971	0.0628765	4.62593e-18	0.0628765	0.0523971	-4.62593e-18	0.0523971	0.0628765	0.0638821	0.0464373	0.0386978	4.62593e-18	0.0628765	0.0523971	4.62593e-18	0.0628765	0.0523971	4.62593e-18	0.0628765	0.0523971	0	0	0
0.844161	0.0583538	0.0265356	0.0342752	-3.46945e-18	0.0464088	0.0359294	3.46945e-18	0.0359294	0.0464088	-3.46945e-18	0.0464088	0.0359294	0.0583538	0.0265356	0.0342752	3.46945e-18	0.0359294	0.0464088	3.46945e-18	0.0359294	0.0464088	3.46945e-18	0.0359294	0.0464088	0	0	0
0.950247	0.0627764	0.0276413	0.0265356	-9.25186e-18	0.0359294	0.0374265	9.25186e-18	0.0374265	0.0359294	-9.25186e-18	0.0359294	0.0374265	0.0627764	0.0276413	0.0265356	9.25186e-18	0.0374265	0.0359294	9.25186e-18	0.0374265	0.0359294	9.25186e-18	0.0374265	0.0359294	0	0	0
1.08594	0.114742	0.047543	0.0398034	-2.31296e-18	0.0538941	0.0643735	2.31296e-18	0.0643735	0.0538941	-2.31296e-18	0.0538941	0.0643735	0.114742	0.047543	0.0398034	2.31296e-18	0.0643735	0.0538941	2.31296e-18	0.0643735	0.0538941	2.31296e-18	0.0643735	0.0538941	0	0	0
1.26604	0.210934	0.044226	0.0497543	-9.25186e-18	0.0673676	0.0598823	9.25186e-18	0.0598823	0.0673676	-9.25186e-18	0.0673676	0.0598823	0.210934	0.044226	0.0497543	9.25186e-18	0.0598823	0.0673676	9.25186e-18	0.0598823	0.0673676	9.25186e-18	0.0598823	0.0673676	0	0	0
1.52015	0.25516	0.0375921	0.0497543	-3.70074e-17	0.0673676	0.0509	3.70074e-17	0.0509	0.0673676	-3.70074e-17	0.0673676	0.0509	0.25516	0.0375921	0.0497543	3.70074e-17	0.0509	0.0673676	3.70074e-17	0.0509	0.0673676	3.70074e-17	0.0509	0.0673676	0	0	0
1.90008	0.317076	0.0630221	0.0608108	-9.25186e-18	0.0823382	0.0853323	9.25186e-18	0.0853323	0.0823382	-9.25186e-18	0.0823382	0.0853323	0.317076	0.0630221	0.0608108	9.25186e-18	0.0853323	0.0823382	9.25186e-18	0.0853323	0.0823382	9.25186e-18	0.0853323	0.0823382	0	0	0


==> supplementary/res/lattice/Amato_2013_fig3_data_Nf2+1_BQS.dat <==
0.630882	0.00218579	0.00327869	0.00327869	0	0.00157005	0.00157005	-0.00218579	0.0101498	0.0101498	0	0.00157005	0.00157005	0.000400985	0.000601478	0.000601478	0.000661993	0.00194416	0.00194416	-0.00218579	0.0101498	0.0101498	0.000661993	0.00194416	0.00194416	0.00655738	0.00983607	0.00983607
0.756985	0.0213115	0.0142077	0.0131148	4.67006e-19	0.00680357	0.00628022	-0.0213115	0.0439826	0.0405993	4.67006e-19	0.00680357	0.00628022	0.0039096	0.0026064	0.00240591	0.00645443	0.00842471	0.00777666	-0.0213115	0.0439826	0.0405993	0.00645443	0.00842471	0.00777666	0.0639344	0.042623	0.0393443
0.839338	0.0196721	0.00874317	0.010929	2.33503e-19	0.00418681	0.00523352	-0.0196721	0.0270662	0.0338327	2.33503e-19	0.00418681	0.00523352	0.00360887	0.00160394	0.00200493	0.00595794	0.00518444	0.00648055	-0.0196721	0.0270662	0.0338327	0.00595794	0.00518444	0.00648055	0.0590164	0.0262295	0.0327869
0.944853	0.0213115	0.00819672	0.00819672	4.67006e-19	0.00392514	0.00392514	-0.0213115	0.0253746	0.0253746	4.67006e-19	0.00392514	0.00392514	0.0039096	0.00150369	0.00150369	0.00645443	0.00486041	0.00486041	-0.0213115	0.0253746	0.0253746	0.00645443	0.00486041	0.00486041	0.0639344	0.0245902	0.0245902
1.08125	0.0387978	0.0142077	0.0125683	4.67006e-19	0.00680357	0.00601854	-0.0387978	0.0439826	0.0389077	4.67006e-19	0.00680357	0.00601854	0.00711748	0.0026064	0.00230566	0.0117504	0.00842471	0.00745263	-0.0387978	0.0439826	0.0389077	0.0117504	0.00842471	0.00745263	0.116393	0.042623	0.0377049
1.2614	0.0693989	0.0136612	0.0153005	9.34012e-19	0.0065419	0.00732692	-0.0693989	0.0422909	0.0473658	9.34012e-19	0.0065419	0.00732692	0.0127313	0.00250616	0.0028069	0.0210183	0.00810069	0.00907277	-0.0693989	0.0422909	0.0473658	0.0210183	0.00810069	0.00907277	0.208197	0.0409836	0.0459016
1.5136	0.0846995	0.0120219	0.0136612	0	0.00575687	0.0065419	-0.0846995	0.037216	0.0422909	0	0.00575687	0.0065419	0.0155382	0.00220542	0.00250616	0.0256522	0.0071286	0.00810069	-0.0846995	0.037216	0.0422909	0.0256522	0.0071286	0.00810069	0.254098	0.0360656	0.0409836
1.88934	0.104918	0.0202186	0.0163934	5.60407e-18	0.009682	0.00785027	-0.104918	0.0625906	0.0507491	5.60407e-18	0.009682	0.00785027	0.0192473	0.00370911	0.00300739	0.0317757	0.011989	0.00972082	-0.104918	0.0625906	0.0507491	0.0317757	0.011989	0.00972082	0.314754	0.0606557	0.0491803


==> supplementary/res/lattice/Amato_2013_fig3_data_Nf2+1_uds.dat <==
0.630882	0.00655738	0.00983607	0.00983607	-0	0.0165566	0.0165566	0	0.0165566	0.0165566	-0	0.0165566	0.0165566	0.00655738	0.00983607	0.00983607	0	0.0165566	0.0165566	0	0.0165566	0.0165566	0	0.0165566	0.0165566	0.00655738	0.00983607	0.00983607
0.756985	0.0639344	0.042623	0.0393443	4.62593e-18	0.0662263	0.0717451	-4.62593e-18	0.0717451	0.0662263	4.62593e-18	0.0662263	0.0717451	0.0639344	0.042623	0.0393443	-4.62593e-18	0.0717451	0.0662263	-4.62593e-18	0.0717451	0.0662263	-4.62593e-18	0.0717451	0.0662263	0.0639344	0.042623	0.0393443
0.839338	0.0590164	0.0262295	0.0327869	6.93889e-18	0.0551886	0.0441508	-6.93889e-18	0.0441508	0.0551886	6.93889e-18	0.0551886	0.0441508	0.0590164	0.0262295	0.0327869	-6.93889e-18	0.0441508	0.0551886	-6.93889e-18	0.0441508	0.0551886	-6.93889e-18	0.0441508	0.0551886	0.0590164	0.0262295	0.0327869
0.944853	0.0639344	0.0245902	0.0245902	4.62593e-18	0.0413914	0.0413914	-4.62593e-18	0.0413914	0.0413914	4.62593e-18	0.0413914	0.0413914	0.0639344	0.0245902	0.0245902	-4.62593e-18	0.0413914	0.0413914	-4.62593e-18	0.0413914	0.0413914	-4.62593e-18	0.0413914	0.0413914	0.0639344	0.0245902	0.0245902
1.08125	0.116393	0.042623	0.0377049	1.38778e-17	0.0634668	0.0717451	-1.38778e-17	0.0717451	0.0634668	1.38778e-17	0.0634668	0.0717451	0.116393	0.042623	0.0377049	-1.38778e-17	0.0717451	0.0634668	-1.38778e-17	0.0717451	0.0634668	-1.38778e-17	0.0717451	0.0634668	0.116393	0.042623	0.0377049
1.2614	0.208197	0.0409836	0.0459016	9.25186e-18	0.077264	0.0689857	-9.25186e-18	0.0689857	0.077264	9.25186e-18	0.077264	0.0689857	0.208197	0.0409836	0.0459016	-9.25186e-18	0.0689857	0.077264	-9.25186e-18	0.0689857	0.077264	-9.25186e-18	0.0689857	0.077264	0.208197	0.0409836	0.0459016
1.5136	0.254098	0.0360656	0.0409836	-0	0.0689857	0.0607074	0	0.0607074	0.0689857	-0	0.0689857	0.0607074	0.254098	0.0360656	0.0409836	0	0.0607074	0.0689857	0	0.0607074	0.0689857	0	0.0607074	0.0689857	0.254098	0.0360656	0.0409836
1.88934	0.314754	0.0606557	0.0491803	5.55112e-17	0.0827828	0.102099	-5.55112e-17	0.102099	0.0827828	5.55112e-17	0.0827828	0.102099	0.314754	0.0606557	0.0491803	-5.55112e-17	0.102099	0.0827828	-5.55112e-17	0.102099	0.0827828	-5.55112e-17	0.102099	0.0827828	0.314754	0.0606557	0.0491803


==> supplementary/res/lattice/Amato_2013_fig3_data_Nf2_BQS.dat <==
0.630882	0.00145719	0.00218579	0.00218579	0.000220664	0.00136473	0.00136473	-3.85494e-19	0.00701925	0.00701925	0.000220664	0.00136473	0.00136473	0.000334154	0.000501231	0.000501231	-5.83757e-20	0.00134451	0.00134451	-3.85494e-19	0.00701925	0.00701925	-5.83757e-20	0.00134451	0.00134451	0	0	0
0.756985	0.0142077	0.00947177	0.00874317	0.00215148	0.00591385	0.00545894	-1.54198e-18	0.0304168	0.028077	0.00215148	0.00591385	0.00545894	0.003258	0.002172	0.00200493	-2.33503e-19	0.00582623	0.00537806	-1.54198e-18	0.0304168	0.028077	-2.33503e-19	0.00582623	0.00537806	0	0	0
0.839338	0.0131148	0.00582878	0.00728597	0.00198598	0.00363929	0.00454911	7.70988e-19	0.018718	0.0233975	0.00198598	0.00363929	0.00454911	0.00300739	0.00133662	0.00167077	1.16751e-19	0.00358537	0.00448172	7.70988e-19	0.018718	0.0233975	1.16751e-19	0.00358537	0.00448172	0	0	0
0.944853	0.0142077	0.00546448	0.00546448	0.00215148	0.00341184	0.00341184	-1.54198e-18	0.0175481	0.0175481	0.00215148	0.00341184	0.00341184	0.003258	0.00125308	0.00125308	-2.33503e-19	0.00336129	0.00336129	-1.54198e-18	0.0175481	0.0175481	-2.33503e-19	0.00336129	0.00336129	0	0	0
1.08125	0.0258652	0.00947177	0.00837887	0.00391679	0.00591385	0.00523148	-4.62593e-18	0.0304168	0.0269071	0.00391679	0.00591385	0.00523148	0.00593124	0.002172	0.00192139	-7.00509e-19	0.00582623	0.00515397	-4.62593e-18	0.0304168	0.0269071	-7.00509e-19	0.00582623	0.00515397	0	0	0
1.2614	0.0462659	0.00910747	0.0102004	0.0070061	0.00568639	0.00636876	-3.08395e-18	0.0292469	0.0327565	0.0070061	0.00568639	0.00636876	0.0106094	0.00208846	0.00233908	-4.67006e-19	0.00560214	0.0062744	-3.08395e-18	0.0292469	0.0327565	-4.67006e-19	0.00560214	0.0062744	0	0	0
1.5136	0.0564663	0.00801457	0.00910747	0.00855075	0.00500402	0.00568639	-1.23358e-17	0.0257373	0.0292469	0.00855075	0.00500402	0.00568639	0.0129485	0.00183785	0.00208846	-1.86802e-18	0.00492989	0.00560214	-1.23358e-17	0.0257373	0.0292469	-1.86802e-18	0.00492989	0.00560214	0	0	0
1.88934	0.0699454	0.0134791	0.010929	0.0105919	0.00841586	0.00682367	-6.16791e-18	0.0432854	0.0350963	0.0105919	0.00841586	0.00682367	0.0160394	0.00309093	0.00250616	-9.34012e-19	0.00829117	0.00672257	-6.16791e-18	0.0432854	0.0350963	-9.34012e-19	0.00829117	0.00672257	0	0	0


==> supplementary/res/lattice/Amato_2013_fig3_data_Nf2_uds.dat <==
0.630882	0.00655738	0.00983607	0.00983607	-5.78241e-19	0.0133181	0.0133181	5.78241e-19	0.0133181	0.0133181	-5.78241e-19	0.0133181	0.0133181	0.00655738	0.00983607	0.00983607	5.78241e-19	0.0133181	0.0133181	5.78241e-19	0.0133181	0.0133181	5.78241e-19	0.0133181	0.0133181	0	0	0
0.756985	0.0639344	0.042623	0.0393443	-2.31296e-18	0.0532724	0.0577117	2.31296e-18	0.0577117	0.0532724	-2.31296e-18	0.0532724	0.0577117	0.0639344	0.042623	0.0393443	2.31296e-18	0.0577117	0.0532724	2.31296e-18	0.0577117	0.0532724	2.31296e-18	0.0577117	0.0532724	0	0	0
0.839338	0.0590164	0.0262295	0.0327869	1.15648e-18	0.0443937	0.0355149	-1.15648e-18	0.0355149	0.0443937	1.15648e-18	0.0443937	0.0355149	0.0590164	0.0262295	0.0327869	-1.15648e-18	0.0355149	0.0443937	-1.15648e-18	0.0355149	0.0443937	-1.15648e-18	0.0355149	0.0443937	0	0	0
0.944853	0.0639344	0.0245902	0.0245902	-2.31296e-18	0.0332952	0.0332952	2.31296e-18	0.0332952	0.0332952	-2.31296e-18	0.0332952	0.0332952	0.0639344	0.0245902	0.0245902	2.31296e-18	0.0332952	0.0332952	2.31296e-18	0.0332952	0.0332952	2.31296e-18	0.0332952	0.0332952	0	0	0
1.08125	0.116393	0.042623	0.0377049	-6.93889e-18	0.0510527	0.0577117	6.93889e-18	0.0577117	0.0510527	-6.93889e-18	0.0510527	0.0577117	0.116393	0.042623	0.0377049	6.93889e-18	0.0577117	0.0510527	6.93889e-18	0.0577117	0.0510527	6.93889e-18	0.0577117	0.0510527	0	0	0
1.2614	0.208197	0.0409836	0.0459016	-4.62593e-18	0.0621511	0.0554921	4.62593e-18	0.0554921	0.0621511	-4.62593e-18	0.0621511	0.0554921	0.208197	0.0409836	0.0459016	4.62593e-18	0.0554921	0.0621511	4.62593e-18	0.0554921	0.0621511	4.62593e-18	0.0554921	0.0621511	0	0	0
1.5136	0.254098	0.0360656	0.0409836	-1.85037e-17	0.0554921	0.048833	1.85037e-17	0.048833	0.0554921	-1.85037e-17	0.0554921	0.048833	0.254098	0.0360656	0.0409836	1.85037e-17	0.048833	0.0554921	1.85037e-17	0.048833	0.0554921	1.85037e-17	0.048833	0.0554921	0	0	0
1.88934	0.314754	0.0606557	0.0491803	-9.25186e-18	0.0665905	0.0821283	9.25186e-18	0.0821283	0.0665905	-9.25186e-18	0.0665905	0.0821283	0.314754	0.0606557	0.0491803	9.25186e-18	0.0821283	0.0665905	9.25186e-18	0.0821283	0.0665905	9.25186e-18	0.0821283	0.0665905	0	0	0


==> supplementary/res/lattice/Astrakhantsev_2020_fig5_data_Nf2+1_BQS.dat <==
1.30137	0.0895011	0.0122436	0.0116315	0	0.00586308	0.00556992	-0.0895011	0.0379026	0.0360075	0	0.00586308	0.00556992	0.016419	0.00224611	0.0021338	0.0271065	0.00726012	0.00689711	-0.0895011	0.0379026	0.0360075	0.0271065	0.00726012	0.00689711	0.268503	0.0367309	0.0348944
1.62268	0.0812366	0.0137741	0.013468	9.34012e-19	0.00659596	0.00644938	-0.0812366	0.0426404	0.0416929	9.34012e-19	0.00659596	0.00644938	0.0149029	0.00252687	0.00247072	0.0246035	0.00816763	0.00798613	-0.0812366	0.0426404	0.0416929	0.0246035	0.00816763	0.00798613	0.24371	0.0413223	0.040404


==> supplementary/res/lattice/Astrakhantsev_2020_fig5_data_Nf2+1_uds.dat <==
1.30137	0.268503	0.0367309	0.0348944	-0	0.058736	0.0618274	0	0.0618274	0.058736	-0	0.058736	0.0618274	0.268503	0.0367309	0.0348944	0	0.0618274	0.058736	0	0.0618274	0.058736	0	0.0618274	0.058736	0.268503	0.0367309	0.0348944
1.62268	0.24371	0.0413223	0.040404	9.25186e-18	0.0680101	0.0695558	-9.25186e-18	0.0695558	0.0680101	9.25186e-18	0.0680101	0.0695558	0.24371	0.0413223	0.040404	-9.25186e-18	0.0695558	0.0680101	-9.25186e-18	0.0695558	0.0680101	-9.25186e-18	0.0695558	0.0680101	0.24371	0.0413223	0.040404


==> supplementary/res/lattice/Astrakhantsev_2020_fig5_data_Nf2_BQS.dat <==
1.30137	0.0596674	0.00816243	0.00775431	0.00903549	0.00509634	0.00484153	0	0.0262121	0.0249015	0.00903549	0.00509634	0.00484153	0.0136825	0.00187175	0.00177817	0	0.00502084	0.0047698	0	0.0262121	0.0249015	0	0.00502084	0.0047698	0	0	0
1.62268	0.0541577	0.00918274	0.00897868	0.00820116	0.00573339	0.00560598	-1.54198e-17	0.0294886	0.0288333	0.00820116	0.00573339	0.00560598	0.0124191	0.00210572	0.00205893	-2.33503e-18	0.00564844	0.00552292	-1.54198e-17	0.0294886	0.0288333	-2.33503e-18	0.00564844	0.00552292	0	0	0


==> supplementary/res/lattice/Astrakhantsev_2020_fig5_data_Nf2_uds.dat <==
1.30137	0.268503	0.0367309	0.0348944	-0	0.0472472	0.0497339	0	0.0497339	0.0472472	-0	0.0472472	0.0497339	0.268503	0.0367309	0.0348944	0	0.0497339	0.0472472	0	0.0497339	0.0472472	0	0.0497339	0.0472472	0	0	0
1.62268	0.24371	0.0413223	0.040404	-2.31296e-17	0.0547073	0.0559507	2.31296e-17	0.0559507	0.0547073	-2.31296e-17	0.0547073	0.0559507	0.24371	0.0413223	0.040404	2.31296e-17	0.0559507	0.0547073	2.31296e-17	0.0559507	0.0547073	2.31296e-17	0.0559507	0.0547073	0	0	0


==> supplementary/res/lattice/Brandt_2013_data_Nf2+1_BQS.dat <==
1.2	0.133333	0.04	0.04	7.47209e-18	0.0191547	0.0191547	-0.133333	0.123828	0.123828	7.47209e-18	0.0191547	0.0191547	0.0244601	0.00733803	0.00733803	0.0403816	0.0237188	0.0237188	-0.133333	0.123828	0.123828	0.0403816	0.0237188	0.0237188	0.4	0.12	0.12


==> supplementary/res/lattice/Brandt_2013_data_Nf2+1_uds.dat <==
1.2	0.4	0.12	0.12	1.11022e-16	0.20199	0.20199	-1.11022e-16	0.20199	0.20199	1.11022e-16	0.20199	0.20199	0.4	0.12	0.12	-1.11022e-16	0.20199	0.20199	-1.11022e-16	0.20199	0.20199	-1.11022e-16	0.20199	0.20199	0.4	0.12	0.12


==> supplementary/res/lattice/Brandt_2013_data_Nf2_BQS.dat <==
1.2	0.0888889	0.0266667	0.0266667	0.0134605	0.0166498	0.0166498	-3.70074e-17	0.0856349	0.0856349	0.0134605	0.0166498	0.0166498	0.0203834	0.00611502	0.00611502	-5.60407e-18	0.0164031	0.0164031	-3.70074e-17	0.0856349	0.0856349	-5.60407e-18	0.0164031	0.0164031	0	0	0


==> supplementary/res/lattice/Brandt_2013_data_Nf2_uds.dat <==
1.2	0.4	0.12	0.12	-5.55112e-17	0.162481	0.162481	5.55112e-17	0.162481	0.162481	-5.55112e-17	0.162481	0.162481	0.4	0.12	0.12	5.55112e-17	0.162481	0.162481	5.55112e-17	0.162481	0.162481	5.55112e-17	0.162481	0.162481	0	0	0


==> supplementary/res/lattice/Brandt_2016_tab6_data_Nf2+1_BQS.dat <==
0.8	0.0246667	0.0246667	0.0203333	4.67006e-19	0.011812	0.00973696	-0.0246667	0.0763605	0.0629458	4.67006e-19	0.011812	0.00973696	0.00452512	0.00452512	0.00373016	0.00747059	0.0146266	0.0120571	-0.0246667	0.0763605	0.0629458	0.00747059	0.0146266	0.0120571	0.074	0.074	0.061
1	0.0533333	0.00966667	0.0133333	-9.34012e-19	0.00462904	0.00638489	-0.0533333	0.0299251	0.0412759	-9.34012e-19	0.00462904	0.00638489	0.00978404	0.00177336	0.00244601	0.0161526	0.00573205	0.00790627	-0.0533333	0.0299251	0.0412759	0.0161526	0.00573205	0.00790627	0.16	0.029	0.04
1.25	0.063	0.00433333	0.0123333	1.86802e-18	0.00207509	0.00590602	-0.063	0.0134147	0.0381802	1.86802e-18	0.00207509	0.00590602	0.0115574	0.000794953	0.00226256	0.0190803	0.00256954	0.0073133	-0.063	0.0134147	0.0381802	0.0190803	0.00256954	0.0073133	0.189	0.013	0.037
1.67	0.107667	0.026	0.026	3.73605e-18	0.0124505	0.0124505	-0.107667	0.0804881	0.0804881	3.73605e-18	0.0124505	0.0124505	0.0197515	0.00476972	0.00476972	0.0326081	0.0154172	0.0154172	-0.107667	0.0804881	0.0804881	0.0326081	0.0154172	0.0154172	0.323	0.078	0.078


==> supplementary/res/lattice/Brandt_2016_tab6_data_Nf2+1_uds.dat <==
0.8	0.074	0.074	0.061	4.62593e-18	0.102678	0.124561	-4.62593e-18	0.124561	0.102678	4.62593e-18	0.102678	0.124561	0.074	0.074	0.061	-4.62593e-18	0.124561	0.102678	-4.62593e-18	0.124561	0.102678	-4.62593e-18	0.124561	0.102678	0.074	0.074	0.061
1	0.16	0.029	0.04	-9.25186e-18	0.06733	0.0488143	9.25186e-18	0.0488143	0.06733	-9.25186e-18	0.06733	0.0488143	0.16	0.029	0.04	9.25186e-18	0.0488143	0.06733	9.25186e-18	0.0488143	0.06733	9.25186e-18	0.0488143	0.06733	0.16	0.029	0.04
1.25	0.189	0.013	0.037	1.85037e-17	0.0622803	0.0218823	-1.85037e-17	0.0218823	0.0622803	1.85037e-17	0.0622803	0.0218823	0.189	0.013	0.037	-1.85037e-17	0.0218823	0.0622803	-1.85037e-17	0.0218823	0.0622803	-1.85037e-17	0.0218823	0.0622803	0.189	0.013	0.037
1.67	0.323	0.078	0.078	5.55112e-17	0.131294	0.131294	-5.55112e-17	0.131294	0.131294	5.55112e-17	0.131294	0.131294	0.323	0.078	0.078	-5.55112e-17	0.131294	0.131294	-5.55112e-17	0.131294	0.131294	-5.55112e-17	0.131294	0.131294	0.323	0.078	0.078


==> supplementary/res/lattice/Brandt_2016_tab6_data_Nf2_BQS.dat <==
0.8	0.0164444	0.0164444	0.0135556	0.0024902	0.0102673	0.00846363	-1.54198e-18	0.0528082	0.0435311	0.0024902	0.0102673	0.00846363	0.00377093	0.00377093	0.00310847	-2.33503e-19	0.0101152	0.00833823	-1.54198e-18	0.0528082	0.0435311	-2.33503e-19	0.0101152	0.00833823	0	0	0
1	0.0355556	0.00644444	0.00888889	0.00538421	0.00402369	0.00554992	-1.54198e-17	0.0206951	0.028545	0.00538421	0.00402369	0.00554992	0.00815336	0.0014778	0.00203834	-2.33503e-18	0.00396408	0.00546769	-1.54198e-17	0.0206951	0.028545	-2.33503e-18	0.00396408	0.00546769	0	0	0
1.25	0.042	0.00288889	0.00822222	0.0063601	0.00180372	0.00513367	6.16791e-18	0.00927711	0.0264041	0.0063601	0.00180372	0.00513367	0.00963116	0.000662461	0.00188547	9.34012e-19	0.001777	0.00505762	6.16791e-18	0.00927711	0.0264041	9.34012e-19	0.001777	0.00505762	0	0	0
1.67	0.0717778	0.0173333	0.0173333	0.0108694	0.0108223	0.0108223	3.08395e-17	0.0556627	0.0556627	0.0108694	0.0108223	0.0108223	0.0164596	0.00397476	0.00397476	4.67006e-18	0.010662	0.010662	3.08395e-17	0.0556627	0.0556627	4.67006e-18	0.010662	0.010662	0	0	0


==> supplementary/res/lattice/Brandt_2016_tab6_data_Nf2_uds.dat <==
0.8	0.074	0.074	0.061	-2.31296e-18	0.0825944	0.100196	2.31296e-18	0.100196	0.0825944	-2.31296e-18	0.0825944	0.100196	0.074	0.074	0.061	2.31296e-18	0.100196	0.0825944	2.31296e-18	0.100196	0.0825944	2.31296e-18	0.100196	0.0825944	0	0	0
1	0.16	0.029	0.04	-2.31296e-17	0.0541603	0.0392662	2.31296e-17	0.0392662	0.0541603	-2.31296e-17	0.0541603	0.0392662	0.16	0.029	0.04	2.31296e-17	0.0392662	0.0541603	2.31296e-17	0.0392662	0.0541603	2.31296e-17	0.0392662	0.0541603	0	0	0
1.25	0.189	0.013	0.037	9.25186e-18	0.0500982	0.0176021	-9.25186e-18	0.0176021	0.0500982	9.25186e-18	0.0500982	0.0176021	0.189	0.013	0.037	-9.25186e-18	0.0176021	0.0500982	-9.25186e-18	0.0176021	0.0500982	-9.25186e-18	0.0176021	0.0500982	0	0	0
1.67	0.323	0.078	0.078	4.62593e-17	0.105612	0.105612	-4.62593e-17	0.105612	0.105612	4.62593e-17	0.105612	0.105612	0.323	0.078	0.078	-4.62593e-17	0.105612	0.105612	-4.62593e-17	0.105612	0.105612	-4.62593e-17	0.105612	0.105612	0	0	0


==> supplementary/res/lattice/Ding_2016_tab5_data_Nf2+1_BQS.dat <==
1.1	0.150667	0.0836667	0.0836667	5.60407e-18	0.0400652	0.0400652	-0.150667	0.259007	0.259007	5.60407e-18	0.0400652	0.0400652	0.0276399	0.0153487	0.0153487	0.0456312	0.0496118	0.0496118	-0.150667	0.259007	0.259007	0.0456312	0.0496118	0.0496118	0.452	0.251	0.251
1.3	0.100333	0.029	0.029	1.86802e-18	0.0138871	0.0138871	-0.100333	0.0897752	0.0897752	1.86802e-18	0.0138871	0.0138871	0.0184062	0.00532007	0.00532007	0.0303871	0.0171961	0.0171961	-0.100333	0.0897752	0.0897752	0.0303871	0.0171961	0.0171961	0.301	0.087	0.087
1.5	0.108667	0.029	0.029	-1.86802e-18	0.0138871	0.0138871	-0.108667	0.0897752	0.0897752	-1.86802e-18	0.0138871	0.0138871	0.019935	0.00532007	0.00532007	0.032911	0.0171961	0.0171961	-0.108667	0.0897752	0.0897752	0.032911	0.0171961	0.0171961	0.326	0.087	0.087


==> supplementary/res/lattice/Ding_2016_tab5_data_Nf2+1_uds.dat <==
1.1	0.452	0.251	0.251	5.55112e-17	0.422496	0.422496	-5.55112e-17	0.422496	0.422496	5.55112e-17	0.422496	0.422496	0.452	0.251	0.251	-5.55112e-17	0.422496	0.422496	-5.55112e-17	0.422496	0.422496	-5.55112e-17	0.422496	0.422496	0.452	0.251	0.251
1.3	0.301	0.087	0.087	1.85037e-17	0.146443	0.146443	-1.85037e-17	0.146443	0.146443	1.85037e-17	0.146443	0.146443	0.301	0.087	0.087	-1.85037e-17	0.146443	0.146443	-1.85037e-17	0.146443	0.146443	-1.85037e-17	0.146443	0.146443	0.301	0.087	0.087
1.5	0.326	0.087	0.087	-1.85037e-17	0.146443	0.146443	1.85037e-17	0.146443	0.146443	-1.85037e-17	0.146443	0.146443	0.326	0.087	0.087	1.85037e-17	0.146443	0.146443	1.85037e-17	0.146443	0.146443	1.85037e-17	0.146443	0.146443	0.326	0.087	0.087


==> supplementary/res/lattice/Ding_2016_tab5_data_Nf2_BQS.dat <==
1.1	0.100444	0.0557778	0.0557778	0.0152104	0.0348257	0.0348257	-1.85037e-17	0.17912	0.17912	0.0152104	0.0348257	0.0348257	0.0230333	0.0127906	0.0127906	-2.80204e-18	0.0343098	0.0343098	-1.85037e-17	0.17912	0.17912	-2.80204e-18	0.0343098	0.0343098	0	0	0
1.3	0.0668889	0.0193333	0.0193333	0.010129	0.0120711	0.0120711	-1.85037e-17	0.0620853	0.0620853	0.010129	0.0120711	0.0120711	0.0153385	0.00443339	0.00443339	-2.80204e-18	0.0118922	0.0118922	-1.85037e-17	0.0620853	0.0620853	-2.80204e-18	0.0118922	0.0118922	0	0	0
1.5	0.0724444	0.0193333	0.0193333	0.0109703	0.0120711	0.0120711	1.85037e-17	0.0620853	0.0620853	0.0109703	0.0120711	0.0120711	0.0166125	0.00443339	0.00443339	2.80204e-18	0.0118922	0.0118922	1.85037e-17	0.0620853	0.0620853	2.80204e-18	0.0118922	0.0118922	0	0	0


==> supplementary/res/lattice/Ding_2016_tab5_data_Nf2_uds.dat <==
1.1	0.452	0.251	0.251	-2.77556e-17	0.339856	0.339856	2.77556e-17	0.339856	0.339856	-2.77556e-17	0.339856	0.339856	0.452	0.251	0.251	2.77556e-17	0.339856	0.339856	2.77556e-17	0.339856	0.339856	2.77556e-17	0.339856	0.339856	0	0	0
1.3	0.301	0.087	0.087	-2.77556e-17	0.117799	0.117799	2.77556e-17	0.117799	0.117799	-2.77556e-17	0.117799	0.117799	0.301	0.087	0.087	2.77556e-17	0.117799	0.117799	2.77556e-17	0.117799	0.117799	2.77556e-17	0.117799	0.117799	0	0	0
1.5	0.326	0.087	0.087	2.77556e-17	0.117799	0.117799	-2.77556e-17	0.117799	0.117799	2.77556e-17	0.117799	0.117799	0.326	0.087	0.087	-2.77556e-17	0.117799	0.117799	-2.77556e-17	0.117799	0.117799	-2.77556e-17	0.117799	0.117799	0	0	0


==> supplementary/res/results_transport_coefficients_SMASH/kappa_matrix_smash_default-2.2_muB-0_ss_ll_ratios.dat <==
69.7956	0.00520548	1.00526	0.0767172	0.0767172	0.0608539	0.00360956	0.00360956
84.8548	0.0085611	1.00866	0.15054	0.15054	0.213625	0.0221684	0.0221684
105.531	0.0119415	1.05386	0.447237	0.447237	0.52997	0.121469	0.121469
127.214	0.0228823	0.998916	0.630465	0.630465	0.769239	0.25891	0.25891
149.15	0.0370637	0.967275	0.604784	0.604784	0.777087	0.263631	0.263631
170.898	0.0513272	0.993208	0.634189	0.634189	0.761777	0.255079	0.255079


==> supplementary/res/results_transport_coefficients_SMASH/kappa_matrix_smash_default-2.2_muB-0_uds.dat <==
69.7956	0.00520548	0.895069	0.0448409	0.0448409	-0.863589	0.0452106	0.0452106	-0.028415	0.00573521	0.00573521	-0.863589	0.0452106	0.0452106	0.890384	0.0456406	0.0456406	-0.025338	0.00621216	0.00621216	-0.028415	0.00573521	0.00573521	-0.025338	0.00621216	0.00621216	0.0543259	0.00237233	0.00237233
84.8548	0.0085611	0.429863	0.0213362	0.0213362	-0.371331	0.0233141	0.0233141	-0.0455748	0.00938601	0.00938601	-0.371331	0.0233141	0.0233141	0.42617	0.0255633	0.0255633	-0.0420132	0.0104537	0.0104537	-0.0455748	0.00938601	0.00938601	-0.0420132	0.0104537	0.0104537	0.091435	0.00458072	0.00458072
105.531	0.0119415	0.247313	0.0116337	0.0116337	-0.14627	0.0176235	0.0176235	-0.0590702	0.0131652	0.0131652	-0.14627	0.0176235	0.0176235	0.234674	0.0232273	0.0232273	-0.0494726	0.014808	0.014808	-0.0590702	0.0131652	0.0131652	-0.0494726	0.014808	0.014808	0.127719	0.00640455	0.00640455
127.214	0.0228823	0.199755	0.00853579	0.00853579	-0.0541189	0.0170892	0.0170892	-0.056808	0.0145503	0.0145503	-0.0541189	0.0170892	0.0170892	0.199972	0.0251811	0.0251811	-0.0541016	0.0172039	0.0172039	-0.056808	0.0145503	0.0145503	-0.0541016	0.0172039	0.0172039	0.153743	0.00772422	0.00772422
149.15	0.0370637	0.205261	0.00806919	0.00806919	-0.0170475	0.0171375	0.0171375	-0.0415269	0.0144656	0.0144656	-0.0170475	0.0171375	0.0171375	0.212205	0.0280998	0.0280998	-0.0433319	0.0188788	0.0188788	-0.0415269	0.0144656	0.0144656	-0.0433319	0.0188788	0.0188788	0.162204	0.00816244	0.00816244
170.898	0.0513272	0.227896	0.00853021	0.00853021	0.0117037	0.0187668	0.0187668	-0.0299322	0.015464	0.015464	0.0117037	0.0187668	0.0187668	0.229455	0.0335602	0.0335602	-0.0315368	0.0220247	0.0220247	-0.0299322	0.015464	0.015464	-0.0315368	0.0220247	0.0220247	0.1742	0.00871005	0.00871005

